Modeling in OWL 2 without Restrictions

The Semantic Web ontology language OWL 2 DL comes with a variety of language features that enable sophisticated and practically useful modeling. However, the use of these features has been severely restricted in order to retain decidability of the language. For example, OWL 2 DL does not allow a property to be both transitive and asymmetric, which would be desirable, e.g., for representing an ancestor relation. In this paper, we argue that the so-called global restrictions of OWL 2 DL preclude many useful forms of modeling, by providing a catalog of basic modeling patterns that would be available in OWL 2 DL if the global restrictions were discarded. We then report on the results of evaluating several state-of-the-art OWL 2 DL reasoners on problems that use combinations of features in a way that the global restrictions are violated. The systems turn out to rely heavily on the global restrictions and are thus largely incapable of coping with the modeling patterns. Next we show how off-the-shelf first-order logic theorem proving technology can be used to perform reasoning in the OWL 2 direct semantics, the semantics that underlies OWL 2 DL, but without requiring the global restrictions. Applying a naive proof-of-concept implementation of this approach to the test problems was successful in all cases. Based on our observations, we make suggestions for future lines of research on expressive description logic-style OWL reasoning.

==> distribution/00readme.txt <==
Supplementary material for the paper
"Modeling in OWL 2 without Restrictions".

* testdata/		test suite "Complex Family Relations"

* results/		complete evaluation results

* tools/		translation from OWL 2 ontologies to FOL (TPTP)
				executable and sources (Java)


==> distribution/results/folatpentail/rawresults-complexrel-folatp-entail-darwinfm.txt <==
01: % RESULT: SOT_IuG628 - DarwinFM---1.4.5 says Theorem - CPU = 0.00
02: % RESULT: SOT_RDJyQv - DarwinFM---1.4.5 says Theorem - CPU = 0.00
03: % RESULT: SOT_tXpe0x - DarwinFM---1.4.5 says Theorem - CPU = 0.00
04: % RESULT: SOT_oBrUJW - DarwinFM---1.4.5 says Theorem - CPU = 0.00
05: % RESULT: SOT_1fFa0I - DarwinFM---1.4.5 says Timeout - CPU = 300.24
06: % RESULT: SOT_NAMN9G - DarwinFM---1.4.5 says Theorem - CPU = 0.00
07: % RESULT: SOT_GdQLy_ - DarwinFM---1.4.5 says Theorem - CPU = 0.00
08: % RESULT: SOT_UpcwQb - DarwinFM---1.4.5 says Theorem - CPU = 0.00
09: % RESULT: SOT_U6z2LZ - DarwinFM---1.4.5 says Theorem - CPU = 0.02
10: % RESULT: SOT_5KC2Z_ - DarwinFM---1.4.5 says Theorem - CPU = 0.01
11: % RESULT: SOT_qiVOfh - DarwinFM---1.4.5 says Theorem - CPU = 0.26
12: % RESULT: SOT_eXCCFS - DarwinFM---1.4.5 says Theorem - CPU = 0.00


==> distribution/results/folatpentail/rawresults-complexrel-folatp-entail-e.txt <==
01: % RESULT: SOT_IuG628 - E---1.5 says Theorem - CPU = 0.00
02: % RESULT: SOT_RDJyQv - E---1.5 says Theorem - CPU = 0.00
03: % RESULT: SOT_tXpe0x - E---1.5 says Theorem - CPU = 0.00
04: % RESULT: SOT_oBrUJW - E---1.5 says Theorem - CPU = 0.00
05: % RESULT: SOT_1fFa0I - E---1.5 says Theorem - CPU = 0.00
06: % RESULT: SOT_NAMN9G - E---1.5 says Theorem - CPU = 0.00
07: % RESULT: SOT_GdQLy_ - E---1.5 says Theorem - CPU = 0.00
08: % RESULT: SOT_UpcwQb - E---1.5 says Theorem - CPU = 0.00
09: % RESULT: SOT_U6z2LZ - E---1.5 says Theorem - CPU = 0.00
10: % RESULT: SOT_5KC2Z_ - E---1.5 says Theorem - CPU = 0.00
11: % RESULT: SOT_qiVOfh - E---1.5 says Theorem - CPU = 0.00
12: % RESULT: SOT_eXCCFS - E---1.5 says Theorem - CPU = 0.00


==> distribution/results/folatpentail/rawresults-complexrel-folatp-entail-iprover.txt <==
01: % RESULT: SOT_IuG628 - iProver---0.9.2 says Theorem - CPU = 0.01
02: % RESULT: SOT_RDJyQv - iProver---0.9.2 says Theorem - CPU = 0.02
03: % RESULT: SOT_tXpe0x - iProver---0.9.2 says Theorem - CPU = 0.01
04: % RESULT: SOT_oBrUJW - iProver---0.9.2 says Theorem - CPU = 0.01
05: % RESULT: SOT_1fFa0I - iProver---0.9.2 says Theorem - CPU = 0.03
06: % RESULT: SOT_NAMN9G - iProver---0.9.2 says Theorem - CPU = 0.01
07: % RESULT: SOT_GdQLy_ - iProver---0.9.2 says Theorem - CPU = 0.01
08: % RESULT: SOT_UpcwQb - iProver---0.9.2 says Theorem - CPU = 0.01
09: % RESULT: SOT_U6z2LZ - iProver---0.9.2 says Theorem - CPU = 0.01
10: % RESULT: SOT_5KC2Z_ - iProver---0.9.2 says Theorem - CPU = 0.01
11: % RESULT: SOT_qiVOfh - iProver---0.9.2 says Theorem - CPU = 0.01
12: % RESULT: SOT_eXCCFS - iProver---0.9.2 says Theorem - CPU = 0.01


==> distribution/results/folatpentail/rawresults-complexrel-folatp-entail-paradox.txt <==
01: % RESULT: SOT_IuG628 - Paradox---4.0 says Theorem - CPU = 0.00
02: % RESULT: SOT_RDJyQv - Paradox---4.0 says Theorem - CPU = 0.00
03: % RESULT: SOT_tXpe0x - Paradox---4.0 says Theorem - CPU = 0.00
04: % RESULT: SOT_oBrUJW - Paradox---4.0 says Theorem - CPU = 0.00
05: % RESULT: SOT_1fFa0I - Paradox---4.0 says Timeout - CPU = 301.08
06: % RESULT: SOT_NAMN9G - Paradox---4.0 says Theorem - CPU = 0.00
07: % RESULT: SOT_GdQLy_ - Paradox---4.0 says Theorem - CPU = 0.00
08: % RESULT: SOT_UpcwQb - Paradox---4.0 says Theorem - CPU = 0.00
09: % RESULT: SOT_U6z2LZ - Paradox---4.0 says Theorem - CPU = 0.01
10: % RESULT: SOT_5KC2Z_ - Paradox---4.0 says Theorem - CPU = 0.02
11: % RESULT: SOT_qiVOfh - Paradox---4.0 says Theorem - CPU = 0.02
12: % RESULT: SOT_eXCCFS - Paradox---4.0 says Theorem - CPU = 0.00


==> distribution/results/folatpentail/rawresults-complexrel-folatp-entail-spass.txt <==
01: % RESULT: SOT_IuG628 - SPASS---3.5 says Theorem - CPU = 0.03
02: % RESULT: SOT_RDJyQv - SPASS---3.5 says Theorem - CPU = 0.02
03: % RESULT: SOT_tXpe0x - SPASS---3.5 says Theorem - CPU = 0.03
04: % RESULT: SOT_oBrUJW - SPASS---3.5 says Theorem - CPU = 0.02
05: % RESULT: SOT_1fFa0I - SPASS---3.5 says Theorem - CPU = 0.03
06: % RESULT: SOT_NAMN9G - SPASS---3.5 says Theorem - CPU = 0.02
07: % RESULT: SOT_GdQLy_ - SPASS---3.5 says Theorem - CPU = 0.03
08: % RESULT: SOT_UpcwQb - SPASS---3.5 says Theorem - CPU = 0.02
09: % RESULT: SOT_U6z2LZ - SPASS---3.5 says Theorem - CPU = 0.02
10: % RESULT: SOT_5KC2Z_ - SPASS---3.5 says Theorem - CPU = 0.03
11: % RESULT: SOT_qiVOfh - SPASS---3.5 says Theorem - CPU = 0.02
12: % RESULT: SOT_eXCCFS - SPASS---3.5 says Theorem - CPU = 0.02


==> distribution/results/folatpentail/rawresults-complexrel-folatp-entail-vampire.txt <==
01: % RESULT: SOT_IuG628 - Vampire---2.5 says Theorem - CPU = 0.00
02: % RESULT: SOT_RDJyQv - Vampire---2.5 says Theorem - CPU = 0.00
03: % RESULT: SOT_tXpe0x - Vampire---2.5 says Theorem - CPU = 0.00
04: % RESULT: SOT_oBrUJW - Vampire---2.5 says Theorem - CPU = 0.00
05: % RESULT: SOT_1fFa0I - Vampire---2.5 says Theorem - CPU = 0.00
06: % RESULT: SOT_NAMN9G - Vampire---2.5 says Theorem - CPU = 0.00
07: % RESULT: SOT_GdQLy_ - Vampire---2.5 says Theorem - CPU = 0.00
08: % RESULT: SOT_UpcwQb - Vampire---2.5 says Theorem - CPU = 0.00
09: % RESULT: SOT_U6z2LZ - Vampire---2.5 says Theorem - CPU = 0.00
10: % RESULT: SOT_5KC2Z_ - Vampire---2.5 says Theorem - CPU = 0.00
11: % RESULT: SOT_qiVOfh - Vampire---2.5 says Theorem - CPU = 0.00
12: % RESULT: SOT_eXCCFS - Vampire---2.5 says Theorem - CPU = 0.00


==> distribution/results/folatpsat/rawresults-complexrel-folatp-sat-darwinfm.txt <==
01: % RESULT: SOT_Lx5kEN - DarwinFM---1.4.5 says Satisfiable - CPU = 0.00
02: % RESULT: SOT_Fy6ZbS - DarwinFM---1.4.5 says Satisfiable - CPU = 0.00
03: % RESULT: SOT_lStE3s - DarwinFM---1.4.5 says Satisfiable - CPU = 0.00
04: % RESULT: SOT_oWiW_Y - DarwinFM---1.4.5 says Satisfiable - CPU = 0.00
05: % RESULT: SOT_h1Sp36 - DarwinFM---1.4.5 says Satisfiable - CPU = 0.00
06: % RESULT: SOT_3CuPB6 - DarwinFM---1.4.5 says Satisfiable - CPU = 0.00
07: % RESULT: SOT_SzYUiL - DarwinFM---1.4.5 says Satisfiable - CPU = 0.00
08: % RESULT: SOT_L6XtBx - DarwinFM---1.4.5 says Satisfiable - CPU = 0.00
09: % RESULT: SOT_IfyAM_ - DarwinFM---1.4.5 says Satisfiable - CPU = 0.00
10: % RESULT: SOT_e2Dpg6 - DarwinFM---1.4.5 says Satisfiable - CPU = 0.00
11: % RESULT: SOT_bIt8nh - DarwinFM---1.4.5 says Satisfiable - CPU = 0.00
12: % RESULT: SOT_F6n_IG - DarwinFM---1.4.5 says Satisfiable - CPU = 0.00


==> distribution/results/folatpsat/rawresults-complexrel-folatp-sat-e.txt <==
01: % RESULT: SOT_Lx5kEN - E---1.5 says Satisfiable - CPU = 0.00
02: % RESULT: SOT_Fy6ZbS - E---1.5 says Satisfiable - CPU = 0.00
03: % RESULT: SOT_lStE3s - E---1.5 says Satisfiable - CPU = 0.00
04: % RESULT: SOT_oWiW_Y - E---1.5 says Satisfiable - CPU = 0.00
05: % RESULT: SOT_h1Sp36 - E---1.5 says Timeout - CPU = 300.06
06: % RESULT: SOT_3CuPB6 - E---1.5 says Satisfiable - CPU = 0.00
07: % RESULT: SOT_SzYUiL - E---1.5 says Satisfiable - CPU = 0.00
08: % RESULT: SOT_L6XtBx - E---1.5 says Satisfiable - CPU = 0.00
09: % RESULT: SOT_IfyAM_ - E---1.5 says Satisfiable - CPU = 0.00
10: % RESULT: SOT_e2Dpg6 - E---1.5 says Satisfiable - CPU = 0.00
11: % RESULT: SOT_bIt8nh - E---1.5 says Satisfiable - CPU = 2.07
12: % RESULT: SOT_F6n_IG - E---1.5 says Satisfiable - CPU = 0.00


==> distribution/results/folatpsat/rawresults-complexrel-folatp-sat-iprover.txt <==
01: % RESULT: SOT_Lx5kEN - iProver---0.9.2 says Satisfiable - CPU = 0.02
02: % RESULT: SOT_Fy6ZbS - iProver---0.9.2 says Satisfiable - CPU = 0.01
03: % RESULT: SOT_lStE3s - iProver---0.9.2 says Satisfiable - CPU = 0.01
04: % RESULT: SOT_oWiW_Y - iProver---0.9.2 says Satisfiable - CPU = 0.02
05: % RESULT: SOT_h1Sp36 - iProver---0.9.2 says Satisfiable - CPU = 0.29
06: % RESULT: SOT_3CuPB6 - iProver---0.9.2 says Satisfiable - CPU = 0.01
07: % RESULT: SOT_SzYUiL - iProver---0.9.2 says Satisfiable - CPU = 0.01
08: % RESULT: SOT_L6XtBx - iProver---0.9.2 says Satisfiable - CPU = 0.02
09: % RESULT: SOT_IfyAM_ - iProver---0.9.2 says Satisfiable - CPU = 0.01
10: % RESULT: SOT_e2Dpg6 - iProver---0.9.2 says Satisfiable - CPU = 0.01
11: % RESULT: SOT_bIt8nh - iProver---0.9.2 says Satisfiable - CPU = 0.01
12: % RESULT: SOT_F6n_IG - iProver---0.9.2 says Satisfiable - CPU = 0.01


==> distribution/results/folatpsat/rawresults-complexrel-folatp-sat-paradox.txt <==
01: % RESULT: SOT_Lx5kEN - Paradox---4.0 says Satisfiable - CPU = 0.00
02: % RESULT: SOT_Fy6ZbS - Paradox---4.0 says Satisfiable - CPU = 0.00
03: % RESULT: SOT_lStE3s - Paradox---4.0 says Satisfiable - CPU = 0.00
04: % RESULT: SOT_oWiW_Y - Paradox---4.0 says Satisfiable - CPU = 0.00
05: % RESULT: SOT_h1Sp36 - Paradox---4.0 says Satisfiable - CPU = 0.00
06: % RESULT: SOT_3CuPB6 - Paradox---4.0 says Satisfiable - CPU = 0.00
07: % RESULT: SOT_SzYUiL - Paradox---4.0 says Satisfiable - CPU = 0.00
08: % RESULT: SOT_L6XtBx - Paradox---4.0 says Satisfiable - CPU = 0.04
09: % RESULT: SOT_IfyAM_ - Paradox---4.0 says Satisfiable - CPU = 0.00
10: % RESULT: SOT_e2Dpg6 - Paradox---4.0 says Satisfiable - CPU = 0.00
11: % RESULT: SOT_bIt8nh - Paradox---4.0 says Satisfiable - CPU = 0.01
12: % RESULT: SOT_F6n_IG - Paradox---4.0 says Satisfiable - CPU = 0.00


==> distribution/results/folatpsat/rawresults-complexrel-folatp-sat-spass.txt <==
01: % RESULT: SOT_Lx5kEN - SPASS---3.5 says Satisfiable - CPU = 0.02
02: % RESULT: SOT_Fy6ZbS - SPASS---3.5 says Satisfiable - CPU = 0.02
03: % RESULT: SOT_lStE3s - SPASS---3.5 says Satisfiable - CPU = 0.03
04: % RESULT: SOT_oWiW_Y - SPASS---3.5 says Satisfiable - CPU = 0.03
05: % RESULT: SOT_h1Sp36 - SPASS---3.5 says Timeout - CPU = 300.77
06: % RESULT: SOT_3CuPB6 - SPASS---3.5 says Satisfiable - CPU = 0.03
07: % RESULT: SOT_SzYUiL - SPASS---3.5 says Satisfiable - CPU = 0.03
08: % RESULT: SOT_L6XtBx - SPASS---3.5 says Satisfiable - CPU = 0.03
09: % RESULT: SOT_IfyAM_ - SPASS---3.5 says Satisfiable - CPU = 0.02
10: % RESULT: SOT_e2Dpg6 - SPASS---3.5 says Satisfiable - CPU = 0.03
11: % RESULT: SOT_bIt8nh - SPASS---3.5 says Satisfiable - CPU = 0.03
12: % RESULT: SOT_F6n_IG - SPASS---3.5 says Satisfiable - CPU = 0.02


==> distribution/results/folatpsat/rawresults-complexrel-folatp-sat-vampire.txt <==
01: % RESULT: SOT_Lx5kEN - Vampire---2.5 says Satisfiable - CPU = 28.19
02: % RESULT: SOT_Fy6ZbS - Vampire---2.5 says Satisfiable - CPU = 0.00
03: % RESULT: SOT_lStE3s - Vampire---2.5 says Satisfiable - CPU = 28.00
04: % RESULT: SOT_oWiW_Y - Vampire---2.5 says Satisfiable - CPU = 0.00
05: % RESULT: SOT_h1Sp36 - Vampire---2.5 says Timeout - CPU = 300.02
06: % RESULT: SOT_3CuPB6 - Vampire---2.5 says Satisfiable - CPU = 86.83
07: % RESULT: SOT_SzYUiL - Vampire---2.5 says Satisfiable - CPU = 0.00
08: % RESULT: SOT_L6XtBx - Vampire---2.5 says Satisfiable - CPU = 0.00
09: % RESULT: SOT_IfyAM_ - Vampire---2.5 says Satisfiable - CPU = 0.00
10: % RESULT: SOT_e2Dpg6 - Vampire---2.5 says Satisfiable - CPU = 28.19
11: % RESULT: SOT_bIt8nh - Vampire---2.5 says Satisfiable - CPU = 28.21
12: % RESULT: SOT_F6n_IG - Vampire---2.5 says Satisfiable - CPU = 0.00


==> distribution/results/owldlentail/rawresults-complexrel-owldl-entail-factpp.txt <==
*** -- Starting Reasoner Evaluation --
*** Reasoner: <FaCT++>
*** Testsuite: <Complex Family Relations>

*** Reasoner Warm-Up (one consistency check in advance of evaluation)...
FaCT++.Kernel: Reasoner for the SROIQ(D) Description Logic, 64-bit
Copyright (C) Dmitry Tsarkov, 2002-2011. Version 1.5.3 (7 December 2011)

*** Testcase: <01AsymmetricTransitive> (entailment checking)
org.semanticweb.owlapi.reasoner.OWLReasonerRuntimeException: Non-simple object property 
 'http://example.org#hasAncestor' is used as a simple one
	at uk.ac.manchester.cs.factplusplus.FaCTPlusPlus.isKBConsistent(Native Method)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isConsistent(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.checkConsistency(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:252)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:169)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:97)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:65)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:51)
*** Result: error (3 ms)

*** Testcase: <02AsymmetricChained> (entailment checking)
org.semanticweb.owlapi.reasoner.OWLReasonerRuntimeException: Non-simple object property 
 'http://example.org#hasUncle' is used as a simple one
	at uk.ac.manchester.cs.factplusplus.FaCTPlusPlus.isKBConsistent(Native Method)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isConsistent(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.checkConsistency(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:252)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:169)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:97)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:65)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:51)
*** Result: error (3 ms)

*** Testcase: <03DisjointTransitive> (entailment checking)
org.semanticweb.owlapi.reasoner.OWLReasonerRuntimeException: Non-simple object property 
 'http://example.org#hasAncestor' is used as a simple one
	at uk.ac.manchester.cs.factplusplus.FaCTPlusPlus.isKBConsistent(Native Method)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isConsistent(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.checkConsistency(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:252)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:169)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:97)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:65)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:51)
*** Result: error (3 ms)

*** Testcase: <04DisjointChained> (entailment checking)
org.semanticweb.owlapi.reasoner.OWLReasonerRuntimeException: Non-simple object property 
 'http://example.org#hasUncle' is used as a simple one
	at uk.ac.manchester.cs.factplusplus.FaCTPlusPlus.isKBConsistent(Native Method)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isConsistent(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.checkConsistency(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:252)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:169)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:97)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:65)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:51)
*** Result: error (3 ms)

*** Testcase: <05NumberrestrictedTransitive> (entailment checking)
org.semanticweb.owlapi.reasoner.OWLReasonerRuntimeException: Non-simple object property 
 'http://example.org#hasAncestor' is used as a simple one
	at uk.ac.manchester.cs.factplusplus.FaCTPlusPlus.isKBConsistent(Native Method)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isConsistent(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.checkConsistency(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:252)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:169)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:97)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:65)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:51)
*** Result: error (3 ms)

*** Testcase: <06NumberrestrictedChained> (entailment checking)
org.semanticweb.owlapi.reasoner.OWLReasonerRuntimeException: Non-simple object property 
 'http://example.org#hasMaternalGrandfather' is used as a simple one
	at uk.ac.manchester.cs.factplusplus.FaCTPlusPlus.isKBConsistent(Native Method)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isConsistent(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.checkConsistency(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:252)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:169)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:97)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:65)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:51)
*** Result: error (4 ms)

*** Testcase: <07NonregularSingleChained> (entailment checking)
java.lang.NoSuchMethodError: org.semanticweb.owlapi.reasoner.AxiomNotInProfileException: 
 method <init>(Ljava/lang/String;)V not found
	at uk.ac.manchester.cs.factplusplus.FaCTPlusPlus.isKBConsistent(Native Method)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isConsistent(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.checkConsistency(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:252)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:169)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:97)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:65)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:51)
*** Result: error (4 ms)

*** Testcase: <08NonregularMultiChained> (entailment checking)
java.lang.NoSuchMethodError: org.semanticweb.owlapi.reasoner.AxiomNotInProfileException: 
 method <init>(Ljava/lang/String;)V not found
	at uk.ac.manchester.cs.factplusplus.FaCTPlusPlus.isKBConsistent(Native Method)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isConsistent(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.checkConsistency(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:252)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:169)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:97)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:65)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:51)
*** Result: error (3 ms)

*** Testcase: <09ScopedEquivalence> (entailment checking)
org.semanticweb.owlapi.reasoner.OWLReasonerRuntimeException: Non-simple object property 
 'http://example.org#hasRelativeOrSelf' is used as a simple one
	at uk.ac.manchester.cs.factplusplus.FaCTPlusPlus.isKBConsistent(Native Method)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isConsistent(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.checkConsistency(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:252)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:169)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:97)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:65)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:51)
*** Result: error (3 ms)

*** Testcase: <10ReflexiveTransitive> (entailment checking)
org.semanticweb.owlapi.reasoner.OWLReasonerRuntimeException: Non-simple object property 
 'http://example.org#hasAncestorOrSelf' is used as a simple one
	at uk.ac.manchester.cs.factplusplus.FaCTPlusPlus.isKBConsistent(Native Method)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isConsistent(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.checkConsistency(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:252)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:169)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:97)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:65)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:51)
*** Result: error (3 ms)

*** Testcase: <11CyclicSingleRelation> (entailment checking)
org.semanticweb.owlapi.reasoner.OWLReasonerRuntimeException: Non-simple object property 
 'http://example.org#z' is used as a simple one
	at uk.ac.manchester.cs.factplusplus.FaCTPlusPlus.isKBConsistent(Native Method)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isConsistent(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.checkConsistency(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:252)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:169)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:97)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:65)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:51)
*** Result: error (4 ms)

*** Testcase: <12CyclicMultiRelation> (entailment checking)
org.semanticweb.owlapi.reasoner.OWLReasonerRuntimeException: Non-simple object property 
 'http://example.org#z' is used as a simple one
	at uk.ac.manchester.cs.factplusplus.FaCTPlusPlus.isKBConsistent(Native Method)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isConsistent(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.checkConsistency(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at uk.ac.manchester.cs.factplusplus.owlapiv3.FaCTPlusPlusReasoner.isEntailed(Unknown Source)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:252)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:169)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:97)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:65)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:51)
*** Result: error (2 ms)


==> distribution/results/owldlentail/rawresults-complexrel-owldl-entail-hermit.txt <==
*** -- Starting Reasoner Evaluation --
*** Reasoner: <HermiT>
*** Testsuite: <Complex Family Relations>

*** Reasoner Warm-Up (one consistency check in advance of evaluation)...

*** Testcase: <01AsymmetricTransitive> (entailment checking)
java.lang.IllegalArgumentException: Non-simple property '<http://example.org#hasAncestor>' 
 or its inverse appears in asymmetric object property axiom.
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.rewriteAxioms(Unknown Source)
	at org.semanticweb.HermiT.structural.OWLClausification.preprocessAndClausify(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.loadOntology(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createHermiTOWLReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.example.reasoner.HermiTReasonerF.createReasoner(HermiTReasonerF.java:26)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:249)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:170)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:98)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:66)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:52)
*** Result: error (25 ms)

*** Testcase: <02AsymmetricChained> (entailment checking)
java.lang.IllegalArgumentException: Non-simple property '<http://example.org#hasUncle>' 
 or its inverse appears in asymmetric object property axiom.
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.rewriteAxioms(Unknown Source)
	at org.semanticweb.HermiT.structural.OWLClausification.preprocessAndClausify(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.loadOntology(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createHermiTOWLReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.example.reasoner.HermiTReasonerF.createReasoner(HermiTReasonerF.java:26)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:249)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:170)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:98)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:66)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:52)
*** Result: error (4 ms)

*** Testcase: <03DisjointTransitive> (entailment checking)
java.lang.IllegalArgumentException: Non-simple property '<http://example.org#hasAncestor>' 
 or its inverse appears in disjoint properties axiom.
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.rewriteAxioms(Unknown Source)
	at org.semanticweb.HermiT.structural.OWLClausification.preprocessAndClausify(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.loadOntology(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createHermiTOWLReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.example.reasoner.HermiTReasonerF.createReasoner(HermiTReasonerF.java:26)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:249)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:170)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:98)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:66)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:52)
*** Result: error (5 ms)

*** Testcase: <04DisjointChained> (entailment checking)
java.lang.IllegalArgumentException: Non-simple property '<http://example.org#hasUncle>' 
 or its inverse appears in disjoint properties axiom.
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.rewriteAxioms(Unknown Source)
	at org.semanticweb.HermiT.structural.OWLClausification.preprocessAndClausify(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.loadOntology(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createHermiTOWLReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.example.reasoner.HermiTReasonerF.createReasoner(HermiTReasonerF.java:26)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:249)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:170)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:98)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:66)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:52)
*** Result: error (11 ms)

*** Testcase: <05NumberrestrictedTransitive> (entailment checking)
java.lang.IllegalArgumentException: Non-simple property '<http://example.org#hasAncestor>' 
 or its inverse appears in the cardinality restriction 
 'ObjectMinCardinality(2 <http://example.org#hasAncestor> <http://example.org#Person>)'.
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.rewriteAxioms(Unknown Source)
	at org.semanticweb.HermiT.structural.OWLClausification.preprocessAndClausify(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.loadOntology(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createHermiTOWLReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.example.reasoner.HermiTReasonerF.createReasoner(HermiTReasonerF.java:26)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:249)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:170)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:98)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:66)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:52)
*** Result: error (9 ms)

*** Testcase: <06NumberrestrictedChained> (entailment checking)
java.lang.IllegalArgumentException: Non-simple property '<http://example.org#hasMaternalGrandfather>' 
 or its inverse appears in the cardinality restriction 
 'ObjectMaxCardinality(1 <http://example.org#hasMaternalGrandfather> owl:Thing)'.
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.rewriteAxioms(Unknown Source)
	at org.semanticweb.HermiT.structural.OWLClausification.preprocessAndClausify(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.loadOntology(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createHermiTOWLReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.example.reasoner.HermiTReasonerF.createReasoner(HermiTReasonerF.java:26)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:249)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:170)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:98)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:66)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:52)
*** Result: error (6 ms)

*** Testcase: <07NonregularSingleChained> (entailment checking)
java.lang.IllegalArgumentException: The given property hierarchy is not regular.
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.buildPropertyOrdering(Unknown Source)
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.createAutomata(Unknown Source)
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.<init>(Unknown Source)
	at org.semanticweb.HermiT.structural.OWLClausification.preprocessAndClausify(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.loadOntology(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createHermiTOWLReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.example.reasoner.HermiTReasonerF.createReasoner(HermiTReasonerF.java:26)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:249)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:170)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:98)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:66)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:52)
*** Result: error (2 ms)

*** Testcase: <08NonregularMultiChained> (entailment checking)
java.lang.IllegalArgumentException: The given property hierarchy is not regular.
There is a cyclic dependency involving property <http://example.org#hasCousin>
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.checkForRegularity(Unknown Source)
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.createAutomata(Unknown Source)
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.<init>(Unknown Source)
	at org.semanticweb.HermiT.structural.OWLClausification.preprocessAndClausify(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.loadOntology(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createHermiTOWLReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.example.reasoner.HermiTReasonerF.createReasoner(HermiTReasonerF.java:26)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:249)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:170)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:98)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:66)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:52)
*** Result: error (2 ms)

*** Testcase: <09ScopedEquivalence> (entailment checking)
java.lang.IllegalArgumentException: Non-simple property '<http://example.org#hasRelativeOrSelf>' 
 or its inverse appears in the Self restriction 'ObjectHasSelf(<http://example.org#hasRelativeOrSelf>)'.
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.rewriteAxioms(Unknown Source)
	at org.semanticweb.HermiT.structural.OWLClausification.preprocessAndClausify(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.loadOntology(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createHermiTOWLReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.example.reasoner.HermiTReasonerF.createReasoner(HermiTReasonerF.java:26)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:249)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:170)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:98)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:66)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:52)
*** Result: error (13 ms)

*** Testcase: <10ReflexiveTransitive> (entailment checking)
java.lang.IllegalArgumentException: Non-simple property '<http://example.org#hasAncestorOrSelf>' 
 or its inverse appears in the Self restriction 'ObjectHasSelf(<http://example.org#hasAncestorOrSelf>)'.
	at org.semanticweb.HermiT.structural.ObjectPropertyInclusionManager.rewriteAxioms(Unknown Source)
	at org.semanticweb.HermiT.structural.OWLClausification.preprocessAndClausify(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.loadOntology(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner.<init>(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createHermiTOWLReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.semanticweb.HermiT.Reasoner$ReasonerFactory.createReasoner(Unknown Source)
	at org.example.reasoner.HermiTReasonerF.createReasoner(HermiTReasonerF.java:26)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:249)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:170)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:98)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:66)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:52)
*** Result: error (4 ms)

*** Testcase: <11CyclicSingleRelation> (entailment checking)
*** Result: non-entailment (79 ms)

*** Testcase: <12CyclicMultiRelation> (entailment checking)
*** Result: non-entailment (15 ms)


==> distribution/results/owldlentail/rawresults-complexrel-owldl-entail-pellet.txt <==
*** -- Starting Reasoner Evaluation --
*** Reasoner: <Pellet>
*** Testsuite: <Complex Family Relations>

*** Reasoner Warm-Up (one consistency check in advance of evaluation)...

*** Testcase: <01AsymmetricTransitive> (entailment checking)
Jun 03, 2012 4:13:42 PM com.clarkparsia.pellet.owlapiv3.PelletVisitor addUnsupportedAxiom
Warnung: Ignoring unsupported axiom: TransitiveObjectProperty(<http://example.org#hasAncestor>)
Jun 03, 2012 4:13:42 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for hasAncestor
*** Result: non-entailment (90 ms)

*** Testcase: <02AsymmetricChained> (entailment checking)
Jun 03, 2012 4:13:43 PM com.clarkparsia.pellet.owlapiv3.PelletVisitor addUnsupportedAxiom
Warnung: Ignoring unsupported axiom: SubObjectPropertyOf(ObjectPropertyChain( 
 <http://example.org#hasParent> <http://example.org#hasBrother> ) <http://example.org#hasUncle>)
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for hasUncle
*** Result: non-entailment (20 ms)

*** Testcase: <03DisjointTransitive> (entailment checking)
Jun 03, 2012 4:13:43 PM com.clarkparsia.pellet.owlapiv3.PelletVisitor addUnsupportedAxiom
Warnung: Ignoring unsupported axiom: TransitiveObjectProperty(<http://example.org#hasDescendant>)
Jun 03, 2012 4:13:43 PM com.clarkparsia.pellet.owlapiv3.PelletVisitor addUnsupportedAxiom
Warnung: Ignoring unsupported axiom: TransitiveObjectProperty(<http://example.org#hasAncestor>)
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for hasAncestor
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for hasDescendant
*** Result: non-entailment (16 ms)

*** Testcase: <04DisjointChained> (entailment checking)
*** Result: non-entailment (11 ms)

*** Testcase: <05NumberrestrictedTransitive> (entailment checking)
Jun 03, 2012 4:13:43 PM com.clarkparsia.pellet.owlapiv3.PelletVisitor addUnsupportedAxiom
Warnung: Ignoring unsupported axiom: SubObjectPropertyOf(ObjectPropertyChain( 
 <http://example.org#hasParent> <http://example.org#hasBrother> ) <http://example.org#hasUncle>)
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for hasUncle
Jun 03, 2012 4:13:43 PM com.clarkparsia.pellet.owlapiv3.PelletVisitor addUnsupportedAxiom
Warnung: Ignoring unsupported axiom: TransitiveObjectProperty(<http://example.org#hasAncestor>)
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for hasAncestor
*** Result: non-entailment (122 ms)

*** Testcase: <06NumberrestrictedChained> (entailment checking)
*** Result: non-entailment (9 ms)

*** Testcase: <07NonregularSingleChained> (entailment checking)
Jun 03, 2012 4:13:43 PM com.clarkparsia.pellet.owlapiv3.PelletVisitor addUnsupportedAxiom
Warnung: Ignoring unsupported axiom: SubObjectPropertyOf(ObjectPropertyChain( 
 <http://example.org#hasMother> <http://example.org#hasFather> ) <http://example.org#hasMaternalGrandfather>)
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for hasMaternalGrandfather
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.FSMBuilder build
Warnung: Cycle detected in the complex subproperty chain involving hasRelative
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for hasRelative
*** Result: non-entailment (18 ms)

*** Testcase: <08NonregularMultiChained> (entailment checking)
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.FSMBuilder build
Warnung: Cycle detected in the complex subproperty chain involving inv(hasUncle)
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for hasUncle
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.FSMBuilder build
Warnung: Cycle detected in the complex subproperty chain involving inv(hasCousin)
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for hasCousin
*** Result: non-entailment (14 ms)

*** Testcase: <09ScopedEquivalence> (entailment checking)
Jun 03, 2012 4:13:43 PM com.clarkparsia.pellet.owlapiv3.PelletVisitor addUnsupportedAxiom
Warnung: Ignoring unsupported axiom: TransitiveObjectProperty(<http://example.org#hasRelativeOrSelf>)
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for hasRelativeOrSelf
*** Result: non-entailment (18 ms)

*** Testcase: <10ReflexiveTransitive> (entailment checking)
Jun 03, 2012 4:13:43 PM com.clarkparsia.pellet.owlapiv3.PelletVisitor addUnsupportedAxiom
Warnung: Ignoring unsupported axiom: TransitiveObjectProperty(<http://example.org#hasAncestorOrSelf>)
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for hasAncestorOrSelf
*** Result: non-entailment (11 ms)

*** Testcase: <11CyclicSingleRelation> (entailment checking)
Jun 03, 2012 4:13:43 PM com.clarkparsia.pellet.owlapiv3.PelletVisitor addUnsupportedAxiom
Warnung: Ignoring unsupported axiom: TransitiveObjectProperty(<http://example.org#z>)
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for z
org.semanticweb.owlapi.reasoner.InconsistentOntologyException: Inconsistent ontology
	at com.clarkparsia.pellet.owlapiv3.PelletReasoner.convert(PelletReasoner.java:360)
	at com.clarkparsia.pellet.owlapiv3.PelletReasoner.isEntailed(PelletReasoner.java:874)
	at org.example.OWLAPIReasonerEvaluator.checkEntailment(OWLAPIReasonerEvaluator.java:254)
	at org.example.OWLAPIReasonerEvaluator.applyTestCase(OWLAPIReasonerEvaluator.java:171)
	at org.example.OWLAPIReasonerEvaluator.applyTestCaseSet(OWLAPIReasonerEvaluator.java:99)
	at org.example.OWLAPIReasonerEvaluator.executeEvaluation(OWLAPIReasonerEvaluator.java:67)
	at org.example.OWLAPIReasonerEvaluator.main(OWLAPIReasonerEvaluator.java:53)
*** Result: error (16 ms)

*** Testcase: <12CyclicMultiRelation> (entailment checking)
Jun 03, 2012 4:13:43 PM com.clarkparsia.pellet.owlapiv3.PelletVisitor addUnsupportedAxiom
Warnung: Ignoring unsupported axiom: SubObjectPropertyOf(ObjectPropertyChain( 
 <http://example.org#hasMother> <http://example.org#hasSpouse> 
 InverseOf(<http://example.org#hasFather>) ) <http://example.org#z>)
Jun 03, 2012 4:13:43 PM org.mindswap.pellet.RBox ignoreTransitivity
Warnung: Unsupported axiom: Ignoring transitivity and/or complex subproperty axioms for z
*** Result: non-entailment (23 ms)

